Prediction Based Decision Making for Autonomous Highway Driving

Autonomous driving decision-making is a challenging task due to the inherent complexity and uncertainty in traffic. For example, adjacent vehicles may change their lane or overtake at any time to pass a slow vehicle or to help traffic flow. Anticipating the intention of surrounding vehicles, estimating their future states and integrating them into the decision-making process of an automated vehicle can enhance the reliability of autonomous driving in complex driving scenarios. This paper proposes a Prediction-based Deep Reinforcement Learning (PDRL) decision-making model that considers the manoeuvre intentions of surrounding vehicles in the decision-making process for highway driving. The model is trained using real traffic data and tested in various traffic conditions through a simulation platform. The results show that the proposed PDRL model improves the decision-making performance compared to a Deep Reinforcement Learning (DRL) model by decreasing collision numbers, resulting in safer driving.

==> run-Duel_DQN_loss_dropout.txt <==
Step	Value
18	0.02451604
42	0.0051201
45	0.004080662
71	0.000458618
94	6.46E-05
155	3.79E-05
158	3.89E-05
167	6.79E-05
229	3.16E-05
234	6.07E-05
255	8.82E-05
267	3.22E-05
273	3.30E-05
308	3.18E-05
310	8.76E-05
318	3.27E-05
347	8.66E-05
367	3.33E-05
421	6.30E-05
460	9.14E-06
474	0.000139365
536	0.000113159
563	7.85E-05
579	5.11E-05
586	3.00E-05
587	2.82E-05
620	2.80E-05
634	7.35E-06
647	6.83E-06
661	8.00E-06
671	2.33E-05
714	1.57E-05
722	1.64E-05
730	1.92E-05
765	2.95E-05
769	1.89E-05
771	5.14E-05
785	3.36E-05
787	1.62E-05
794	4.42E-06
802	6.29E-05
808	5.37E-05
836	2.12E-05
945	5.25E-05
971	0.000102047
972	7.97E-05
978	6.87E-05
984	4.92E-05
1002	8.32E-05
1005	4.91E-05
1014	7.67E-05
1063	6.69E-05
1066	5.82E-05
1078	0.000126529
1093	0.000103948
1099	3.75E-05
1104	3.84E-05
1156	3.18E-05
1161	6.21E-05
1162	2.98E-05
1180	8.77E-05
1193	4.94E-05
1244	6.66E-05
1261	3.34E-05
1316	4.00E-05
1319	8.08E-06
1333	6.30E-05
1337	4.39E-05
1385	8.39E-06
1392	8.49E-06
1414	4.85E-05
1426	9.95E-05
1436	6.16E-05
1466	3.35E-05
1477	7.68E-05
1491	5.89E-06
1523	2.28E-05
1552	4.71E-05
1568	3.51E-05
1584	1.01E-05
1588	6.22E-05
1605	1.05E-05
1640	0.000156703
1682	8.10E-05
1691	8.74E-05
1702	3.79E-05
1709	6.11E-05
1718	3.62E-05
1732	1.78E-05
1734	0.000100988
1737	0.000144814
1781	9.28E-05
1826	0.000124827
1844	5.41E-05
1853	8.88E-05
1866	8.37E-05
1869	0.000126558
1877	0.000161866
1917	0.000113887
1934	9.17E-05
1944	0.000113666
1947	4.75E-05
2001	5.60E-05
2013	5.73E-05
2036	4.63E-06
2076	8.17E-05
2077	2.95E-05
2085	3.33E-05
2089	6.70E-06
2096	8.23E-05
2149	3.68E-05
2156	6.18E-06
2187	3.71E-05
2191	7.03E-05
2199	5.31E-05
2207	8.64E-05
2211	5.13E-05
2231	7.59E-05
2236	4.72E-05
2237	4.16E-05
2257	6.92E-05
2262	3.36E-05
2281	8.65E-05
2297	4.05E-05
2307	5.97E-05
2319	7.51E-05
2345	8.45E-05
2354	0.000101047
2389	0.000137728
2390	0.000149361
2392	8.67E-05
2436	7.20E-05
2444	5.77E-05
2453	5.22E-05
2455	5.40E-05
2460	4.27E-05
2485	3.16E-05
2486	6.29E-05
2496	0.000108783
2498	6.25E-05
2503	3.02E-05
2517	9.37E-05
2523	7.67E-05
2532	0.000167713
2547	0.000172853
2553	8.36E-05
2606	8.14E-05
2685	6.12E-05
2703	0.000104752
2740	7.86E-05
2754	2.45E-05
2789	9.55E-05
2872	6.14E-05
2896	4.64E-05
2967	3.66E-05
2975	6.59E-05
3011	0.000188137
3038	3.82E-05
3041	0.000108809
3099	6.89E-05
3161	7.99E-05
3177	0.000130123
3195	5.69E-05
3196	0.000128356
3230	0.000159001
3240	0.000123066
3243	0.000134927
3244	0.000125389
3246	0.000149153
3247	0.000135526
3305	0.000162023
3345	0.000162027
3376	0.000138232
3403	0.00019614
3408	0.000129511
3430	0.000183804
3449	7.62E-05
3464	0.000212103
3480	7.95E-05
3509	0.000221473
3512	0.000168404
3537	0.000206682
3600	0.000196165
3618	0.000163958
3620	0.000147876
3622	0.000132335
3628	7.87E-05
3656	0.000119622
3670	0.00016383
3726	0.000132496
3730	0.000100745
3741	0.000102935
3793	0.000108528
3814	9.73E-05
3819	0.000145248
3821	0.000135653
3831	7.22E-05
3864	0.000129567
3876	0.000119555
3928	7.69E-05
3956	6.63E-05
3984	6.19E-05
4022	7.76E-05
4033	6.47E-05
4036	7.80E-05
4093	5.03E-05
4098	1.60E-05
4109	6.29E-05
4182	1.82E-06
4194	2.07E-06
4196	2.83E-05
4201	6.46E-06
4202	1.59E-05
4227	3.33E-07
4232	4.12E-07
4235	1.60E-06
4243	3.21E-06
4263	3.86E-06
4266	1.93E-07
4282	4.87E-06
4304	1.15E-07
4317	2.78E-06
4319	2.82E-06
4369	2.49E-05
4393	2.59E-05
4400	2.83E-05
4406	3.56E-05
4430	1.46E-05
4433	5.11E-05
4492	4.96E-05
4509	4.57E-05
4530	3.23E-05
4578	2.90E-05
4581	2.45E-05
4628	3.66E-05
4656	2.72E-05
4664	1.39E-05
4668	4.10E-05
4676	5.16E-05
4713	2.97E-05
4718	1.10E-05
4750	2.65E-05
4758	1.38E-05
4767	2.73E-05
4788	6.16E-05
4800	3.01E-05
4802	3.05E-05
4840	1.89E-06
4852	2.22E-06
4894	1.67E-05
4962	1.28E-05
4971	2.72E-06
4974	3.53E-07
5050	7.52E-06
5052	1.77E-05
5053	4.34E-06
5106	3.88E-07
5134	3.10E-05
5200	5.47E-06
5239	1.06E-05
5329	9.17E-06
5345	3.05E-05
5359	6.32E-06
5420	1.72E-05
5442	3.31E-05
5495	4.29E-06
5515	1.25E-05
5517	3.33E-05
5549	8.81E-06
5573	8.67E-06
5587	1.55E-05
5630	2.25E-05
5658	3.09E-05
5660	3.02E-05
5664	3.74E-05
5679	1.53E-05
5720	2.52E-05
5723	2.54E-05
5776	1.57E-05
5807	6.05E-07
5808	1.89E-05
5825	1.62E-06
5828	2.64E-05
5862	7.27E-07
5864	4.81E-07
5871	2.76E-07
5907	1.15E-07
5928	1.27E-07
5952	1.36E-07
5957	5.47E-08
5963	7.06E-08
5990	3.95E-08
6010	5.48E-08
6015	4.43E-08
6030	1.82E-05
6035	3.30E-05
6078	5.57E-07
6103	1.40E-05
6105	9.19E-08
6121	2.41E-07
6131	2.70E-06
6181	5.41E-07
6200	6.38E-06
6213	5.33E-07
6219	1.87E-06
6232	3.91E-07
6289	3.21E-05
6312	2.00E-06
6317	2.82E-05
6341	2.35E-06
6352	1.75E-05
6363	6.57E-07
6376	2.39E-07
6400	8.75E-08
6495	1.39E-06
6496	2.62E-07
6500	2.75E-05
6520	2.81E-05
6574	6.51E-05
6584	2.33E-05
6603	3.65E-05
6657	4.33E-05
6666	4.47E-05
6672	3.49E-05
6678	2.71E-05
6681	1.81E-06
6688	9.86E-07
6696	9.37E-07
6699	2.19E-05
6711	1.90E-07
6738	2.35E-06
6742	2.13E-05
6753	1.17E-06
6832	1.06E-05
6846	2.33E-05
6854	2.73E-06
6869	1.66E-05
6934	4.54E-05
6963	9.15E-06
6966	5.52E-05
6992	3.09E-05
7014	4.43E-06
7091	3.04E-05
7106	2.60E-05
7114	1.98E-05
7137	2.28E-05
7155	3.44E-05
7195	1.25E-05
7216	1.90E-05
7247	5.59E-06
7300	6.42E-06
7311	1.55E-06
7329	7.10E-06
7339	1.42E-06
7340	3.60E-06
7359	3.73E-05
7382	1.92E-05
7401	1.86E-06
7440	3.93E-07
7443	2.37E-07
7450	2.24E-07
7460	1.65E-07
7463	2.64E-07
7478	1.67E-06
7511	1.48E-06
7530	1.80E-06
7609	1.36E-05
7644	4.79E-06
7661	3.99E-05
7676	1.79E-05
7687	1.67E-05
7693	3.01E-05
7718	3.17E-05
7723	1.17E-05
7728	8.19E-06
7746	1.79E-05
7757	1.31E-05
7760	1.49E-06
7780	4.63E-05
7788	5.46E-06
7798	1.64E-05
7833	6.65E-07
7838	2.82E-06
7899	3.35E-06
7900	3.16E-06
7932	1.85E-07
7983	8.24E-08
7991	1.10E-07
8026	2.28E-06
8037	9.53E-08
8049	1.15E-07
8066	9.76E-08
8126	9.83E-07
8180	8.56E-08
8184	5.57E-06
8198	3.06E-05
8215	2.83E-05
8221	1.43E-07
8263	7.62E-06
8279	7.43E-05
8290	2.26E-07
8307	2.97E-07
8327	2.24E-05
8332	1.53E-07
8334	2.91E-05
8340	1.82E-06
8360	2.86E-05
8363	3.45E-07
8368	2.09E-06
8377	1.10E-07
8467	2.48E-05
8468	2.66E-05
8470	2.91E-06
8498	1.16E-05
8503	3.39E-06
8508	1.08E-05
8566	2.78E-05
8592	2.78E-05
8601	1.44E-05
8634	3.91E-06
8635	8.51E-06
8644	2.30E-05
8682	2.21E-05
8690	1.70E-05
8695	2.50E-05
8727	2.27E-05
8774	2.46E-05
8778	1.68E-05
8801	1.13E-05
8819	1.77E-05
8822	1.55E-06
8843	1.96E-05
8854	3.22E-06
8878	2.27E-05
8885	1.22E-06
8902	5.13E-06
8904	1.18E-05
8907	1.35E-05
8928	2.39E-05
8935	6.11E-06
8958	2.63E-05
8975	6.36E-06
8993	1.87E-05
8999	2.47E-06
9009	6.10E-05
9028	6.50E-06
9055	7.28E-06
9063	1.62E-05
9084	2.33E-05
9155	2.45E-05
9216	1.60E-06
9226	4.04E-05
9233	4.91E-06
9260	4.93E-06
9281	2.47E-06
9307	3.02E-06
9316	2.25E-05
9348	1.72E-05
9369	2.66E-06
9412	1.83E-06
9415	1.08E-05
9435	3.62E-06
9442	2.34E-06
9468	2.27E-05
9538	2.13E-05
9547	4.06E-06
9554	2.99E-05
9567	2.08E-05
9589	1.84E-05
9600	2.28E-05
9611	2.79E-05
9627	2.31E-05
9651	4.37E-05
9657	7.70E-06
9680	3.14E-05
9698	3.01E-06
9759	1.69E-05
9768	2.77E-05
9812	4.58E-05
9840	1.83E-06
9843	2.33E-05
9883	2.92E-06
9907	1.32E-05
9972	8.76E-06
10050	1.12E-05
10055	2.48E-06
10058	8.39E-06
10072	4.66E-06
10084	1.97E-05
10107	1.49E-05
10113	8.16E-06
10128	2.73E-05
10144	8.38E-05
10168	7.58E-07
10185	9.53E-07
10245	6.93E-07
10256	9.66E-06
10276	1.08E-06
10283	4.18E-06
10288	1.44E-05
10396	3.23E-06
10399	1.64E-05
10420	2.30E-05
10425	1.64E-06
10468	1.19E-05
10479	1.09E-05
10489	2.46E-06
10493	6.46E-06
10522	2.88E-06
10531	3.58E-06
10554	1.02E-05
10555	3.57E-06
10567	3.21E-06
10598	9.18E-06
10607	8.98E-06
10624	7.71E-07
10629	2.49E-06
10638	1.03E-05
10646	4.30E-06
10654	5.11E-06
10671	5.51E-06
10701	1.30E-05
10711	2.34E-05
10748	3.34E-06
10757	1.47E-06
10758	3.80E-07
10780	1.76E-05
10787	8.14E-07
10815	8.03E-07
10825	7.24E-07
10830	1.38E-05
10841	1.08E-05
10850	1.58E-07
10864	4.59E-06
10902	1.65E-06
10905	2.20E-06
10939	7.96E-07
10943	1.79E-05
10966	1.54E-05
10972	2.51E-05
10974	1.42E-05
11014	3.98E-07
11020	2.20E-07
11022	4.33E-05
11033	1.54E-05
11038	5.87E-06
11052	3.31E-06
11061	8.67E-06
11077	1.62E-05
11102	2.50E-06
11121	1.03E-05
11130	1.56E-06
11148	3.78E-06
11175	1.33E-05
11198	3.38E-06
11200	2.44E-05
11201	1.32E-06
11260	1.36E-06
11263	3.01E-06
11272	5.17E-06
11310	1.83E-07
11361	8.70E-08
11411	6.71E-08
11419	7.66E-08
11455	1.02E-07
11472	4.14E-08
11492	4.23E-08
11520	2.23E-08
11523	1.46E-08
11530	3.25E-08
11532	1.43E-08
11549	1.90E-08
11557	2.79E-08
11566	1.46E-08
11581	1.03E-08
11597	2.81E-08
11636	1.79E-08
11648	1.74E-08
11660	1.71E-08
11671	1.09E-08
11685	9.85E-09
11687	1.01E-08
11723	2.98E-09
11759	2.61E-05
11786	2.87E-08
11801	6.40E-07
11831	2.00E-06
11855	1.02E-06
11873	1.02E-07
11906	3.50E-07
11933	3.77E-05
11946	3.79E-06
11948	3.28E-05
11949	3.02E-07
11969	1.09E-06
11974	1.98E-05
11988	2.63E-06
11998	1.17E-06
12003	1.37E-06
12010	3.81E-06
12029	1.74E-07
12041	1.17E-06
12076	5.31E-06
12138	2.23E-06
12153	2.61E-05
12164	5.88E-07
12168	2.32E-05
12184	3.30E-08
12217	1.12E-06
12226	1.01E-07
12270	5.98E-06
12290	2.44E-06
12293	1.63E-05
12309	8.30E-06
12325	3.36E-06
12396	2.36E-05
12405	2.69E-06
12436	4.12E-07
12455	3.34E-06
12458	8.99E-06
12480	3.41E-05
12545	9.23E-07
12553	5.57E-06
12574	1.87E-05
12596	3.26E-05
12625	1.07E-05
12671	2.09E-05
12699	3.54E-05
12758	5.27E-06
12774	3.60E-05
12805	2.12E-05
12834	3.46E-05
12859	4.10E-05
12864	4.74E-06
12877	2.02E-05
12890	2.07E-05
12896	3.34E-05
12938	5.78E-07
12939	6.78E-07
12959	3.99E-07
13017	3.14E-05
13034	3.10E-05
13061	3.89E-07
13062	1.09E-06
13070	8.52E-07
13082	2.99E-07
13094	2.73E-07
13109	1.51E-06
13113	1.15E-06
13130	1.18E-05
13148	4.15E-06
13166	2.47E-05
13181	1.33E-06
13191	3.03E-06
13194	2.78E-06
13206	2.33E-05
13207	4.35E-06
13211	4.57E-06
13239	2.36E-05
13265	2.09E-06
13298	2.72E-05
13313	1.73E-05
13349	9.51E-06
13402	1.91E-06
13406	1.02E-05
13426	1.38E-05
13475	1.07E-05
13504	8.42E-06
13546	4.63E-07
13597	1.38E-05
13612	3.54E-06
13620	2.99E-07
13626	1.03E-06
13676	1.39E-05
13679	5.72E-06
13682	1.54E-06
13695	1.48E-05
13722	3.65E-07
13747	8.64E-06
13754	6.26E-07
13776	2.60E-07
13797	4.11E-06
13810	9.77E-06
13845	2.86E-06
13868	4.46E-06
13871	4.77E-05
13884	6.16E-06
13888	3.58E-05
13937	2.01E-05
13938	1.40E-06
13957	9.75E-07
13960	1.95E-05
13969	3.93E-06
13970	2.64E-06
13976	1.45E-05
13996	2.98E-06
13998	8.07E-07
14080	3.68E-05
14086	2.24E-06
14161	1.89E-06
14189	4.20E-06
14221	2.93E-05
14227	1.47E-06
14250	1.16E-05
14287	1.67E-06
14288	1.96E-06
14294	2.07E-05
14303	1.31E-06
14320	5.63E-05
14332	2.50E-05
14338	2.65E-06
14358	4.97E-07
14362	1.04E-05
14386	6.12E-07
14397	4.85E-07
14447	1.33E-06
14471	1.65E-07
14494	5.30E-08
14530	1.74E-05
14554	5.38E-06
14556	4.89E-07
14557	2.09E-06
14617	2.85E-05
14632	2.97E-05
14638	4.15E-06
14668	2.16E-06
14677	3.84E-05
14681	1.91E-06
14687	6.21E-05
14703	1.28E-06
14746	5.72E-06
14758	4.16E-06
14779	4.75E-06
14780	4.50E-05
14784	5.24E-05
14788	1.99E-05
14792	1.42E-05
14809	2.78E-05
14815	6.13E-05
14819	5.54E-05
14846	2.62E-05
14873	1.62E-06
14892	3.39E-05
14924	4.31E-05
14925	3.53E-05
14926	3.98E-07
14950	3.11E-05
15015	5.05E-06
15027	6.51E-06
15090	2.69E-06
15132	2.14E-06
15136	3.13E-06
15180	3.47E-06
15199	1.12E-05
15236	2.85E-05
15266	1.70E-05
15273	2.25E-05
15283	3.70E-05
15301	6.55E-05
15324	1.60E-05
15341	4.09E-05
15347	8.69E-06
15354	7.77E-06
15401	2.13E-05
15406	7.99E-06
15422	3.24E-05
15428	7.24E-05
15438	2.71E-06
15456	3.39E-05
15473	1.07E-05
15475	5.34E-06
15507	3.48E-05
15527	5.07E-06
15538	4.12E-06
15585	8.60E-05
15597	4.72E-06
15608	6.14E-05
15672	1.75E-06
15703	2.35E-06
15740	4.95E-06
15764	2.43E-06
15773	3.56E-06
15779	6.07E-06
15794	3.39E-05
15811	1.44E-06
15825	3.52E-06
15828	5.16E-06
15847	1.95E-05
15866	4.94E-05
15979	2.29E-05
15987	1.73E-06
15993	4.31E-06
16017	3.38E-05
16018	1.86E-06
16056	3.08E-06
16083	1.59E-06
16095	1.86E-06
16116	3.13E-06
16175	4.19E-07
16188	3.16E-07
16198	3.14E-07
16202	3.22E-07
16227	2.31E-07
16249	1.52E-07
16321	2.72E-08
16343	3.68E-08
16347	3.66E-08
16349	1.43E-07
16350	5.60E-08
16360	5.11E-08
16380	3.06E-08
16406	8.26E-08
16440	1.51E-08
16449	1.52E-08
16505	8.94E-09
16559	1.71E-08
16585	9.75E-09
16590	6.04E-09
16610	3.17E-09
16661	3.06E-09
16665	1.43E-09
16697	2.50E-09
16746	3.28E-06
16766	1.46E-05
16798	1.19E-06
16808	2.05E-05
16809	8.18E-08
16834	1.11E-06
16839	3.61E-05
16843	5.58E-07
16857	1.60E-06
16899	5.79E-07
16924	1.78E-07
16999	4.00E-06
17066	4.57E-05
17097	1.03E-07
17131	2.51E-07
17132	1.42E-08
17154	1.35E-08
17192	3.79E-09
17197	1.01E-08
17202	2.29E-09
17212	3.30E-09
17239	4.51E-09
17240	2.43E-09
17247	2.72E-09
17261	2.22E-08
17272	6.50E-09
17290	3.20E-09
17292	1.40E-09
17315	1.71E-07
17316	4.73E-07
17317	4.36E-07
17320	5.61E-07
17339	1.17E-05
17374	4.88E-08
17391	8.47E-07
17404	2.93E-05
17405	1.59E-06
17415	4.15E-07
17426	5.97E-08
17436	4.27E-07
17444	1.07E-06
17454	3.15E-06
17503	2.16E-05
17511	1.90E-05
17515	3.95E-06
17543	1.38E-05
17557	6.63E-05
17563	3.35E-07
17577	3.07E-05
17579	4.23E-06
17586	6.00E-05
17590	5.62E-05
17593	3.27E-07
17594	8.67E-07
17598	3.15E-05
17623	3.77E-05
17633	3.88E-05
17637	2.24E-06
17653	8.59E-07
17667	4.30E-05
17703	7.45E-05
17704	2.76E-05
17711	2.92E-05
17722	1.22E-06
17752	6.53E-05
17771	3.26E-05
17772	5.50E-05
17777	6.73E-05
17804	4.41E-05
17822	3.52E-05
17842	4.24E-05
17953	2.87E-05
17962	4.91E-05
17978	7.95E-05
17981	3.90E-05
17990	4.32E-05
18018	3.45E-05
18052	2.89E-05
18053	6.76E-05
18062	3.88E-05
18065	3.25E-05
18104	4.53E-05
18119	1.14E-05
18129	2.37E-05
18144	5.77E-05
18146	4.44E-05
18154	9.05E-06
18170	5.78E-05
18190	7.18E-05
18214	6.87E-05
18236	1.04E-05
18264	1.24E-05
18276	1.94E-05
18318	5.68E-06
18321	1.82E-05
18362	1.02E-05
18370	4.65E-06
18451	3.66E-06
18452	1.83E-05
18539	2.30E-07
18547	8.89E-08
18591	4.47E-08
18592	5.36E-08
18643	2.44E-08
18652	1.82E-05
18703	4.33E-08
18713	3.23E-08
18720	6.94E-07
18725	2.44E-06
18749	4.52E-07
18786	3.56E-08
18803	9.08E-07
18845	1.80E-08
18893	5.51E-07
18895	5.66E-07
18933	3.66E-05
18958	4.26E-05
18977	1.82E-05
18982	3.28E-05
18987	5.80E-06
19005	5.79E-05
19010	2.82E-05
19015	2.96E-05
19027	1.65E-05
19048	7.91E-06
19095	7.54E-05
19116	4.23E-05
19153	1.27E-05
19169	1.80E-05
19203	2.24E-05
19214	8.18E-05
19227	1.50E-05
19264	3.42E-05
19271	3.12E-05
19275	3.41E-06
19300	2.72E-05
19326	6.28E-06
19366	9.81E-06
19407	4.30E-06
19410	1.66E-06
19415	4.91E-05
19465	6.13E-07
19485	1.23E-05
19500	2.89E-06
19503	2.91E-05
19505	2.09E-05
19525	2.05E-05
19531	1.71E-05
19554	3.43E-07
19579	5.64E-05
19581	2.71E-05
19594	3.37E-07
19615	2.26E-07
19634	1.42E-07
19640	6.67E-08
19654	1.35E-07
19665	5.63E-05
19674	5.61E-05
19678	2.70E-05
19720	2.86E-05
19727	1.72E-06
19731	1.66E-06
19736	1.89E-05
19737	2.82E-05
19777	1.71E-06
19796	1.02E-06
19823	2.72E-05
19846	2.04E-05
19875	7.84E-07
19916	3.06E-07
19926	1.61E-05
19938	4.34E-05
19955	6.31E-07
19971	4.24E-05
19979	3.73E-07
19988	1.72E-06
19995	2.77E-06
19999	2.10E-05

